Constraints on the hadronic light-by-light tensor in corner kinematics for the muon $g-2$

The dispersive approach to the hadronic light-by-light contribution to the muon $g-2$ involves an integral over three virtual photon momenta appearing in the light-by-light tensor. Building upon previous works, we systematically derive short-distance constraints in the region where two momenta are large compared to the third, the so-called Melnikov-Vainshtein or corner region. We include gluonic corrections for the different scalar functions appearing in the Lorentz decomposition of the underlying tensor, and explicitly check analytic agreement with alternative operator product expansions in overlapping regimes of validity. A very strong pattern of cancellations is observed for the final $g-2$ integrand. The last observation suggests that a very compact expression only containing the axial current form factors can provide a good approximation of the corner region of the hadronic light-by-light tensor.

==> Supplementary/RenPiHatsD4Q123.txt <==
***********************************************************
*Q3case
*lnmqh = 2log(Q3b/(2*mu))

   PPiQ3h1 =

       + Q3b^(-2) * (
          - 2*omL*alphaS*pi^(-3)
          );

   PPiQ3h4 =

       + Q3b^(-4) * (
          + 64/9*omegaPl[1]*alphaS*pi^(-1)
          - 512/9*omegaPl[1]*alphaS*pi^(-1)*de12^2*Q3^(-2)
          + 512/9*omegaPl[1]*lnmqh*alphaS*pi^(-1)
          + 64/9*omegaPl[4]*alphaS*pi^(-1)
          + 512/9*omegaPl[4]*alphaS*pi^(-1)*de12^2*Q3^(-2)
          - 512/9*omegaPl[4]*lnmqh*alphaS*pi^(-1)
          - 64*domegaPl[1]*alphaS
          + 64*domegaPl[4]*alphaS
          );

   PPiQ3h7 =

       + Q3b^(-5) * (
          + 512/9*omegaPl[2]*alphaS*pi^(-1)*de12*Q3^(-2)
          + 512/9*omegaPl[4]*alphaS*pi^(-1)*de12*Q3^(-2)
          );

   PPiQ3h17 =

       + Q3b^(-4) * (
          - 128/9*omegaPl[1]*alphaS*pi^(-1)*Q3^(-2)
          + 1024/9*omegaPl[1]*lnmqh*alphaS*pi^(-1)*Q3^(-2)
          - 32/9*omegaPl[2]*alphaS*pi^(-1)*Q3^(-2)
          + 256/9*omegaPl[2]*lnmqh*alphaS*pi^(-1)*Q3^(-2)
          + 32/3*omegaPl[4]*alphaS*pi^(-1)*Q3^(-2)
          - 256/3*omegaPl[4]*lnmqh*alphaS*pi^(-1)*Q3^(-2)
          - 128*domegaPl[1]*alphaS*Q3^(-2)
          - 32*domegaPl[2]*alphaS*Q3^(-2)
          + 96*domegaPl[4]*alphaS*Q3^(-2)
          + 4*omT*alphaS*pi^(-3)
          );

   PPiQ3h39 =

       + Q3b^(-4) * (
          - 32/9*omegaPl[2]*alphaS*pi^(-1)*Q3^(-2)
          + 256/9*omegaPl[2]*lnmqh*alphaS*pi^(-1)*Q3^(-2)
          - 32/9*omegaPl[4]*alphaS*pi^(-1)*Q3^(-2)
          + 256/9*omegaPl[4]*lnmqh*alphaS*pi^(-1)*Q3^(-2)
          - 32*domegaPl[2]*alphaS*Q3^(-2)
          - 32*domegaPl[4]*alphaS*Q3^(-2)
          + 4*omT*alphaS*pi^(-3)
          );

   PPiQ3h54 = 0;

   PPiQuarkQ3h1 =

       + Q3b^(-2) * (
          + 2*omL*pi^(-2)
          );

   PPiQuarkQ3h4 =

       + Q3b^(-4) * (
          - 64*omegaPl[1]
          + 64*omegaPl[4]
          );

   PPiQuarkQ3h7 = 0;

   PPiQuarkQ3h17 =

       + Q3b^(-4) * (
          - 128*omegaPl[1]*Q3^(-2)
          - 32*omegaPl[2]*Q3^(-2)
          + 96*omegaPl[4]*Q3^(-2)
          - 4*omT*pi^(-2)
          );

   PPiQuarkQ3h39 =

       + Q3b^(-4) * (
          - 32*omegaPl[2]*Q3^(-2)
          - 32*omegaPl[4]*Q3^(-2)
          - 4*omT*pi^(-2)
          );

   PPiQuarkQ3h54 = 0;

 
***********************************************************
*Q1 case
*lnmqh23 = 2log(Q1b/(2*mu))

   PPiQ1h1 =

       + Q1b^(-4) * (
          + 32/9*omegaPl[4]*alphaS*pi^(-1)
          - 256/9*omegaPl[4]*lnmqh23*alphaS*pi^(-1)
          + 32*domegaPl[4]*alphaS
          );

   PPiQ1h4 =

       + Q1b^(-2) * (
          + 8/9*omegaPl[2]*alphaS*pi^(-1)*Q1^(-2)
          - 64/9*omegaPl[2]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          + 8/9*omegaPl[4]*alphaS*pi^(-1)*Q1^(-2)
          - 64/9*omegaPl[4]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          + 8*domegaPl[2]*alphaS*Q1^(-2)
          + 8*domegaPl[4]*alphaS*Q1^(-2)
          - omT*alphaS*pi^(-3)
          );

   PPiQ1h7 = 0;

   PPiQ1h17 = 0;

   PPiQ1h39 =

       + Q1b^(-4) * (
          - 32/9*omegaPl[2]*alphaS*pi^(-1)*Q1^(-2)
          + 256/9*omegaPl[2]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          - 32/9*omegaPl[4]*alphaS*pi^(-1)*Q1^(-2)
          + 256/9*omegaPl[4]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          - 32*domegaPl[2]*alphaS*Q1^(-2)
          - 32*domegaPl[4]*alphaS*Q1^(-2)
          + 4*omT*alphaS*pi^(-3)
          );

   PPiQ1h54 =

       + Q1b^(-4) * (
          + 32/9*omegaPl[2]*alphaS*pi^(-1)*Q1^(-2)
          - 256/9*omegaPl[2]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          + 32/9*omegaPl[4]*alphaS*pi^(-1)*Q1^(-2)
          - 256/9*omegaPl[4]*lnmqh23*alphaS*pi^(-1)*Q1^(-2)
          + 32*domegaPl[2]*alphaS*Q1^(-2)
          + 32*domegaPl[4]*alphaS*Q1^(-2)
          + 4*omT*alphaS*pi^(-3)
          );

   PPiQuarkQ1h1 =

       + Q1b^(-4) * (
          + 32*omegaPl[4]
          );

   PPiQuarkQ1h4 =

       + Q1b^(-2) * (
          + 8*omegaPl[2]*Q1^(-2)
          + 8*omegaPl[4]*Q1^(-2)
          + omT*pi^(-2)
          );

   PPiQuarkQ1h7 = 0;

   PPiQuarkQ1h17 = 0;

   PPiQuarkQ1h39 =

       + Q1b^(-4) * (
          - 32*omegaPl[2]*Q1^(-2)
          - 32*omegaPl[4]*Q1^(-2)
          - 4*omT*pi^(-2)
          );

   PPiQuarkQ1h54 =

       + Q1b^(-4) * (
          + 32*omegaPl[2]*Q1^(-2)
          + 32*omegaPl[4]*Q1^(-2)
          - 4*omT*pi^(-2)
          ); 
          
***********************************************************
*Q2 case
*lnmqh31 = 2log(Q2b/(2*mu))

   PPiQ2h1 =

       + Q2b^(-4) * (
          + 32/9*omegaPl[4]*alphaS*pi^(-1)
          - 256/9*omegaPl[4]*lnmqh31*alphaS*pi^(-1)
          + 32*domegaPl[4]*alphaS
          );

   PPiQ2h4 =

       + Q2b^(-2) * (
          + 8/9*omegaPl[2]*alphaS*pi^(-1)*Q2^(-2)
          - 64/9*omegaPl[2]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          + 8/9*omegaPl[4]*alphaS*pi^(-1)*Q2^(-2)
          - 64/9*omegaPl[4]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          + 8*domegaPl[2]*alphaS*Q2^(-2)
          + 8*domegaPl[4]*alphaS*Q2^(-2)
          - omT*alphaS*pi^(-3)
          );

   PPiQ2h7 =

       + Q2b^(-4) * (
          + 32/9*omegaPl[2]*alphaS*pi^(-1)*Q2^(-2)
          - 256/9*omegaPl[2]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          + 32/9*omegaPl[4]*alphaS*pi^(-1)*Q2^(-2)
          - 256/9*omegaPl[4]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          + 32*domegaPl[2]*alphaS*Q2^(-2)
          + 32*domegaPl[4]*alphaS*Q2^(-2)
          - 4*omT*alphaS*pi^(-3)
          );

   PPiQ2h17 = 0;

   PPiQ2h39 =

       + Q2b^(-4) * (
          - 32/9*omegaPl[2]*alphaS*pi^(-1)*Q2^(-2)
          + 256/9*omegaPl[2]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          - 32/9*omegaPl[4]*alphaS*pi^(-1)*Q2^(-2)
          + 256/9*omegaPl[4]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          - 32*domegaPl[2]*alphaS*Q2^(-2)
          - 32*domegaPl[4]*alphaS*Q2^(-2)
          + 4*omT*alphaS*pi^(-3)
          );

   PPiQ2h54 =

       + Q2b^(-4) * (
          - 32/9*omegaPl[2]*alphaS*pi^(-1)*Q2^(-2)
          + 256/9*omegaPl[2]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          - 32/9*omegaPl[4]*alphaS*pi^(-1)*Q2^(-2)
          + 256/9*omegaPl[4]*lnmqh31*alphaS*pi^(-1)*Q2^(-2)
          - 32*domegaPl[2]*alphaS*Q2^(-2)
          - 32*domegaPl[4]*alphaS*Q2^(-2)
          - 4*omT*alphaS*pi^(-3)
          );

   PPiQuarkQ2h1 =

       + Q2b^(-4) * (
          + 32*omegaPl[4]
          );

   PPiQuarkQ2h4 =

       + Q2b^(-2) * (
          + 8*omegaPl[2]*Q2^(-2)
          + 8*omegaPl[4]*Q2^(-2)
          + omT*pi^(-2)
          );

   PPiQuarkQ2h7 =

       + Q2b^(-4) * (
          + 32*omegaPl[2]*Q2^(-2)
          + 32*omegaPl[4]*Q2^(-2)
          + 4*omT*pi^(-2)
          );

   PPiQuarkQ2h17 = 0;

   PPiQuarkQ2h39 =

       + Q2b^(-4) * (
          - 32*omegaPl[2]*Q2^(-2)
          - 32*omegaPl[4]*Q2^(-2)
          - 4*omT*pi^(-2)
          );

   PPiQuarkQ2h54 =

       + Q2b^(-4) * (
          - 32*omegaPl[2]*Q2^(-2)
          - 32*omegaPl[4]*Q2^(-2)
          + 4*omT*pi^(-2)
          );

==> Supplementary/WilsonsPertME.txt <==
*B(qhsq) = dG/pi16/eps*(1+2*eps)*(1-eps*lnmqh)
*pi16 = 1/16/pi^2
*d = 4-2*eps 
*S1(2) = -865/32+3/2*Li31;*Li31 = zeta3
*G in name means gluonic correction
*photonContr is combined Wilson*ME where
*FF(al?,be?)*FF(ga?,de?) = (-1)*((q3(al)*d_(be,mu3)-q3(be)*d_(al,mu3))*(d_(ga,nu4)*d_(de,mu4)-d_(de,nu4)*d_(ga,mu4))
   +(q3(ga)*d_(de,mu3)-q3(de)*d_(ga,mu3))*(d_(al,nu4)*d_(be,mu4)-d_(be,nu4)*d_(al,mu4)));
*dG=1/16/pi^2 if finite

*Combination to get derivative tensor:
*L FOPED4 = (-1)*(O4ab*C4ab+PhotonContr);
*L FOPED4G = alphaS*(-16*pi*alphaS/3)*(O4abG*C4ab + O4ab*C4abG+PhotonContrG+O4Tab*C4TabG);

   O4ab =

       + d_(mu3,mu4)*d_(nu4,al)*q3(be)*eps^-1 * (
          - 8/3*i_*dG
          )

       + d_(mu3,mu4)*d_(nu4,al)*q3(be)*eps * (
          - 224/27*i_*dG
          + 40/9*i_*dG*lnmq3
          - 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,mu4)*d_(nu4,al)*q3(be) * (
          - 40/9*i_*dG
          + 8/3*i_*dG*lnmq3
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al)*eps^-1 * (
          - 8/3*i_*dG
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al)*eps * (
          - 224/27*i_*dG
          + 40/9*i_*dG*lnmq3
          - 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al) * (
          - 40/9*i_*dG
          + 8/3*i_*dG*lnmq3
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4)*eps^-1 * (
          + 8/3*i_*dG
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4)*eps * (
          + 320/27*i_*dG
          - 52/9*i_*dG*lnmq3
          + 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4) * (
          + 52/9*i_*dG
          - 8/3*i_*dG*lnmq3
          )

       + d_(mu3,mu4)*q3(nu4)*q3(al)*q3(be)*eps * (
          - 32/9*i_*dG*q3sq^-1
          + 4/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu3,mu4)*q3(nu4)*q3(al)*q3(be) * (
          - 4/3*i_*dG*q3sq^-1
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be)*eps^-1 * (
          + 8/3*i_*dG
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be)*eps * (
          + 224/27*i_*dG
          - 40/9*i_*dG*lnmq3
          + 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be) * (
          + 40/9*i_*dG
          - 8/3*i_*dG*lnmq3
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al)*eps^-1 * (
          + 8/3*i_*dG
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al)*eps * (
          + 224/27*i_*dG
          - 40/9*i_*dG*lnmq3
          + 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al) * (
          + 40/9*i_*dG
          - 8/3*i_*dG*lnmq3
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4)*eps^-1 * (
          - 8/3*i_*dG
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4)*eps * (
          - 320/27*i_*dG
          + 52/9*i_*dG*lnmq3
          - 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4) * (
          - 52/9*i_*dG
          + 8/3*i_*dG*lnmq3
          )

       + d_(mu3,nu4)*q3(mu4)*q3(al)*q3(be)*eps * (
          + 32/9*i_*dG*q3sq^-1
          - 4/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu3,nu4)*q3(mu4)*q3(al)*q3(be) * (
          + 4/3*i_*dG*q3sq^-1
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4)*eps^-1 * (
          - 8/3*i_*dG
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4)*eps * (
          - 320/27*i_*dG
          + 52/9*i_*dG*lnmq3
          - 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4) * (
          - 52/9*i_*dG
          + 8/3*i_*dG*lnmq3
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4)*eps^-1 * (
          + 8/3*i_*dG
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4)*eps * (
          + 320/27*i_*dG
          - 52/9*i_*dG*lnmq3
          + 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4) * (
          + 52/9*i_*dG
          - 8/3*i_*dG*lnmq3
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4)*eps^-1 * (
          - 8/3*i_*dG
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4)*eps * (
          - 104/27*i_*dG
          + 16/9*i_*dG*lnmq3
          - 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4) * (
          - 16/9*i_*dG
          + 8/3*i_*dG*lnmq3
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4)*eps^-1 * (
          + 8/3*i_*dG
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4)*eps * (
          + 104/27*i_*dG
          - 16/9*i_*dG*lnmq3
          + 4/3*i_*dG*lnmq3^2
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4) * (
          + 16/9*i_*dG
          - 8/3*i_*dG*lnmq3
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be)*eps * (
          - 40/9*i_*dG*q3sq^-1
          + 8/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be) * (
          - 8/3*i_*dG*q3sq^-1
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al)*eps * (
          + 32/9*i_*dG*q3sq^-1
          - 4/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al) * (
          + 4/3*i_*dG*q3sq^-1
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be)*eps * (
          + 40/9*i_*dG*q3sq^-1
          - 8/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be) * (
          + 8/3*i_*dG*q3sq^-1
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al)*eps * (
          - 32/9*i_*dG*q3sq^-1
          + 4/3*i_*dG*q3sq^-1*lnmq3
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al) * (
          - 4/3*i_*dG*q3sq^-1
          );

   O4abG =

       + d_(mu3,mu4)*d_(nu4,al)*q3(be)*eps^-2 * (
          + 32/9*i_*dG^2
          )

       + d_(mu3,mu4)*d_(nu4,al)*q3(be)*eps^-1 * (
          + 172/27*i_*dG^2
          - 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,mu4)*d_(nu4,al)*q3(be) * (
          + 46226/81*i_*dG^2
          - 344/27*i_*dG^2*lnmq3
          + 64/9*i_*dG^2*lnmq3^2
          + 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al)*eps^-2 * (
          + 32/9*i_*dG^2
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al)*eps^-1 * (
          + 172/27*i_*dG^2
          - 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,mu4)*d_(nu4,be)*q3(al) * (
          + 46226/81*i_*dG^2
          - 344/27*i_*dG^2*lnmq3
          + 64/9*i_*dG^2*lnmq3^2
          + 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4)*eps^-2 * (
          - 32/9*i_*dG^2
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4)*eps^-1 * (
          - 220/27*i_*dG^2
          + 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,mu4)*d_(al,be)*q3(nu4) * (
          - 46952/81*i_*dG^2
          + 440/27*i_*dG^2*lnmq3
          - 64/9*i_*dG^2*lnmq3^2
          - 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,mu4)*q3(nu4)*q3(al)*q3(be)*eps^-1 * (
          + 32/9*i_*dG^2*q3sq^-1
          )

       + d_(mu3,mu4)*q3(nu4)*q3(al)*q3(be) * (
          + 472/27*i_*dG^2*q3sq^-1
          - 64/9*i_*dG^2*q3sq^-1*lnmq3
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be)*eps^-2 * (
          - 32/9*i_*dG^2
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be)*eps^-1 * (
          - 172/27*i_*dG^2
          + 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,nu4)*d_(mu4,al)*q3(be) * (
          - 46226/81*i_*dG^2
          + 344/27*i_*dG^2*lnmq3
          - 64/9*i_*dG^2*lnmq3^2
          - 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al)*eps^-2 * (
          - 32/9*i_*dG^2
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al)*eps^-1 * (
          - 172/27*i_*dG^2
          + 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,nu4)*d_(mu4,be)*q3(al) * (
          - 46226/81*i_*dG^2
          + 344/27*i_*dG^2*lnmq3
          - 64/9*i_*dG^2*lnmq3^2
          - 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4)*eps^-2 * (
          + 32/9*i_*dG^2
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4)*eps^-1 * (
          + 220/27*i_*dG^2
          - 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,nu4)*d_(al,be)*q3(mu4) * (
          + 46952/81*i_*dG^2
          - 440/27*i_*dG^2*lnmq3
          + 64/9*i_*dG^2*lnmq3^2
          + 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,nu4)*q3(mu4)*q3(al)*q3(be)*eps^-1 * (
          - 32/9*i_*dG^2*q3sq^-1
          )

       + d_(mu3,nu4)*q3(mu4)*q3(al)*q3(be) * (
          - 472/27*i_*dG^2*q3sq^-1
          + 64/9*i_*dG^2*q3sq^-1*lnmq3
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4)*eps^-2 * (
          + 32/9*i_*dG^2
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4)*eps^-1 * (
          + 124/27*i_*dG^2
          - 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4) * (
          + 45662/81*i_*dG^2
          - 248/27*i_*dG^2*lnmq3
          + 64/9*i_*dG^2*lnmq3^2
          + 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4)*eps^-2 * (
          - 32/9*i_*dG^2
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4)*eps^-1 * (
          - 124/27*i_*dG^2
          + 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4) * (
          - 45662/81*i_*dG^2
          + 248/27*i_*dG^2*lnmq3
          - 64/9*i_*dG^2*lnmq3^2
          - 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4)*eps^-2 * (
          + 32/9*i_*dG^2
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4)*eps^-1 * (
          + 124/27*i_*dG^2
          - 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4) * (
          + 46958/81*i_*dG^2
          - 248/27*i_*dG^2*lnmq3
          + 64/9*i_*dG^2*lnmq3^2
          + 64/3*S1(2)*i_*dG^2
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4)*eps^-2 * (
          - 32/9*i_*dG^2
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4)*eps^-1 * (
          - 124/27*i_*dG^2
          + 64/9*i_*dG^2*lnmq3
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4) * (
          - 46958/81*i_*dG^2
          + 248/27*i_*dG^2*lnmq3
          - 64/9*i_*dG^2*lnmq3^2
          - 64/3*S1(2)*i_*dG^2
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be)*eps^-1 * (
          + 16/9*i_*dG^2*q3sq^-1
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be) * (
          - 244/27*i_*dG^2*q3sq^-1
          - 32/9*i_*dG^2*q3sq^-1*lnmq3
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al)*eps^-1 * (
          + 16/9*i_*dG^2*q3sq^-1
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al) * (
          + 188/27*i_*dG^2*q3sq^-1
          - 32/9*i_*dG^2*q3sq^-1*lnmq3
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be)*eps^-1 * (
          - 16/9*i_*dG^2*q3sq^-1
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be) * (
          + 244/27*i_*dG^2*q3sq^-1
          + 32/9*i_*dG^2*q3sq^-1*lnmq3
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al)*eps^-1 * (
          - 16/9*i_*dG^2*q3sq^-1
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al) * (
          - 188/27*i_*dG^2*q3sq^-1
          + 32/9*i_*dG^2*q3sq^-1*lnmq3
          );

   O4Tab =

       + d_(mu3,al)*d_(mu4,be)*q3(nu4)*eps * (
          - 16*i_*dG
          + 8*i_*dG*lnmq3
          )

       + d_(mu3,al)*d_(mu4,be)*q3(nu4) * (
          - 8*i_*dG
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4)*eps * (
          + 16*i_*dG
          - 8*i_*dG*lnmq3
          )

       + d_(mu3,al)*d_(nu4,be)*q3(mu4) * (
          + 8*i_*dG
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4)*eps * (
          + 16*i_*dG
          - 8*i_*dG*lnmq3
          )

       + d_(mu3,be)*d_(mu4,al)*q3(nu4) * (
          + 8*i_*dG
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4)*eps * (
          - 16*i_*dG
          + 8*i_*dG*lnmq3
          )

       + d_(mu3,be)*d_(nu4,al)*q3(mu4) * (
          - 8*i_*dG
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be)*eps * (
          - 16*i_*dG*q3sq^-1
          + 8*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu4,al)*q3(mu3)*q3(nu4)*q3(be) * (
          - 8*i_*dG*q3sq^-1
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al)*eps * (
          + 16*i_*dG*q3sq^-1
          - 8*i_*dG*q3sq^-1*lnmq3
          )

       + d_(mu4,be)*q3(mu3)*q3(nu4)*q3(al) * (
          + 8*i_*dG*q3sq^-1
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be)*eps * (
          + 16*i_*dG*q3sq^-1
          - 8*i_*dG*q3sq^-1*lnmq3
          )

       + d_(nu4,al)*q3(mu3)*q3(mu4)*q3(be) * (
          + 8*i_*dG*q3sq^-1
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al)*eps * (
          - 16*i_*dG*q3sq^-1
          + 8*i_*dG*q3sq^-1*lnmq3
          )

       + d_(nu4,be)*q3(mu3)*q3(mu4)*q3(al) * (
          - 8*i_*dG*q3sq^-1
          );

   C4ab =

       + d_(mu1,mu2)*d_(al,be) * (
          - i_*qhsq^-1
          )

       + d_(mu1,mu2)*qh(al)*qh(be) * (
          + 2*i_*qhsq^-2
          )

       + d_(mu1,al)*d_(mu2,be) * (
          + i_*qhsq^-1
          )

       + d_(mu1,be)*d_(mu2,al) * (
          + i_*qhsq^-1
          )

       + d_(mu1,be)*qh(mu2)*qh(al) * (
          - 2*i_*qhsq^-2
          )

       + d_(mu2,be)*qh(mu1)*qh(al) * (
          - 2*i_*qhsq^-2
          );

   C4abG =

       + qh(mu1)*qh(mu2)*qh(al)*qh(be)*eps * (
          + 20/3*i_*dG*qhsq^-3
          - 8/3*i_*dG*qhsq^-3*lnmqh
          )

       + qh(mu1)*qh(mu2)*qh(al)*qh(be) * (
          + 8/3*i_*dG*qhsq^-3
          )

       + d_(mu1,mu2)*d_(al,be)*eps^-1 * (
          - 8/3*i_*dG*qhsq^-1
          )

       + d_(mu1,mu2)*d_(al,be)*eps * (
          - 10/3*i_*dG*qhsq^-1
          - 4/3*i_*dG*qhsq^-1*lnmqh^2
          )

       + d_(mu1,mu2)*d_(al,be) * (
          + 8/3*i_*dG*qhsq^-1*lnmqh
          )

       + d_(mu1,mu2)*qh(al)*qh(be)*eps^-1 * (
          + 16/3*i_*dG*qhsq^-2
          )

       + d_(mu1,mu2)*qh(al)*qh(be)*eps * (
          - 2/3*i_*dG*qhsq^-2
          + 2*i_*dG*qhsq^-2*lnmqh
          + 8/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(mu1,mu2)*qh(al)*qh(be) * (
          - 2*i_*dG*qhsq^-2
          - 16/3*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu1,al)*d_(mu2,be)*eps^-1 * (
          + 8/3*i_*dG*qhsq^-1
          )

       + d_(mu1,al)*d_(mu2,be)*eps * (
          + 3*i_*dG*qhsq^-1
          - 1/3*i_*dG*qhsq^-1*lnmqh
          + 4/3*i_*dG*qhsq^-1*lnmqh^2
          )

       + d_(mu1,al)*d_(mu2,be) * (
          + 1/3*i_*dG*qhsq^-1
          - 8/3*i_*dG*qhsq^-1*lnmqh
          )

       + d_(mu1,al)*qh(mu2)*qh(be)*eps^-1 * (
          - 8/3*i_*dG*qhsq^-2
          )

       + d_(mu1,al)*qh(mu2)*qh(be)*eps * (
          - 5*i_*dG*qhsq^-2
          + 7/3*i_*dG*qhsq^-2*lnmqh
          - 4/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(mu1,al)*qh(mu2)*qh(be) * (
          - 7/3*i_*dG*qhsq^-2
          + 8/3*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu1,be)*d_(mu2,al)*eps^-1 * (
          + 8/3*i_*dG*qhsq^-1
          )

       + d_(mu1,be)*d_(mu2,al)*eps * (
          + 3*i_*dG*qhsq^-1
          - 1/3*i_*dG*qhsq^-1*lnmqh
          + 4/3*i_*dG*qhsq^-1*lnmqh^2
          )

       + d_(mu1,be)*d_(mu2,al) * (
          + 1/3*i_*dG*qhsq^-1
          - 8/3*i_*dG*qhsq^-1*lnmqh
          )

       + d_(mu1,be)*qh(mu2)*qh(al)*eps^-1 * (
          - 8/3*i_*dG*qhsq^-2
          )

       + d_(mu1,be)*qh(mu2)*qh(al)*eps * (
          - i_*dG*qhsq^-2
          - 5/3*i_*dG*qhsq^-2*lnmqh
          - 4/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(mu1,be)*qh(mu2)*qh(al) * (
          + 5/3*i_*dG*qhsq^-2
          + 8/3*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu2,al)*qh(mu1)*qh(be)*eps^-1 * (
          - 8/3*i_*dG*qhsq^-2
          )

       + d_(mu2,al)*qh(mu1)*qh(be)*eps * (
          - 5*i_*dG*qhsq^-2
          + 7/3*i_*dG*qhsq^-2*lnmqh
          - 4/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(mu2,al)*qh(mu1)*qh(be) * (
          - 7/3*i_*dG*qhsq^-2
          + 8/3*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu2,be)*qh(mu1)*qh(al)*eps^-1 * (
          - 8/3*i_*dG*qhsq^-2
          )

       + d_(mu2,be)*qh(mu1)*qh(al)*eps * (
          - i_*dG*qhsq^-2
          - 5/3*i_*dG*qhsq^-2*lnmqh
          - 4/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(mu2,be)*qh(mu1)*qh(al) * (
          + 5/3*i_*dG*qhsq^-2
          + 8/3*i_*dG*qhsq^-2*lnmqh
          )

       + d_(al,be)*qh(mu1)*qh(mu2)*eps^-1 * (
          + 8/3*i_*dG*qhsq^-2
          )

       + d_(al,be)*qh(mu1)*qh(mu2)*eps * (
          + 10/3*i_*dG*qhsq^-2
          + 4/3*i_*dG*qhsq^-2*lnmqh^2
          )

       + d_(al,be)*qh(mu1)*qh(mu2) * (
          - 8/3*i_*dG*qhsq^-2*lnmqh
          );

   C4TabG =

       + d_(mu1,be)*qh(mu2)*qh(al)*eps * (
          + 7/2*i_*dG*qhsq^-2
          - 5/2*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu1,be)*qh(mu2)*qh(al) * (
          + 5/2*i_*dG*qhsq^-2
          )

       + d_(mu2,be)*qh(mu1)*qh(al)*eps * (
          + 7/2*i_*dG*qhsq^-2
          - 5/2*i_*dG*qhsq^-2*lnmqh
          )

       + d_(mu2,be)*qh(mu1)*qh(al) * (
          + 5/2*i_*dG*qhsq^-2
          );

   PhotonContr =

       + qh(mu1)*qh(mu2) * (
          + 8/3*B(qhsq)*FF(al,be)^2*qhsq^-2*pi16
          - 16/3*FF(al,qh)^2*qhsq^-3*pi16
          - 8/3*FF(al,be)^2*qhsq^-2*pi16
          )

       + qh(mu1) * (
          + 16/3*B(qhsq)*FF(mu2,al)*FF(al,qh)*qhsq^-2*pi16
          - 32/3*FF(mu2,al)*FF(al,qh)*qhsq^-2*pi16
          )

       + qh(mu2) * (
          + 16/3*B(qhsq)*FF(mu1,al)*FF(al,qh)*qhsq^-2*pi16
          - 32/3*FF(mu1,al)*FF(al,qh)*qhsq^-2*pi16
          )

       + d_(mu1,mu2) * (
          + 16/3*B(qhsq)*FF(al,qh)^2*qhsq^-2*pi16
          - 8/3*B(qhsq)*FF(al,be)^2*qhsq^-1*pi16
          - 16/3*FF(al,qh)^2*qhsq^-2*pi16
          + 8/3*FF(al,be)^2*qhsq^-1*pi16
          )

       + 16/3*B(qhsq)*FF(mu1,al)*FF(mu2,al)*qhsq^-1*pi16
          + 8*FF(mu1,qh)*FF(mu2,qh)*qhsq^-2*pi16
          - 32/3*FF(mu1,al)*FF(mu2,al)*qhsq^-1*pi16
         ;

   PhotonContrG =

       + eps^-2 * (
          + 64/9*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1
          )

       + eps^-1 * (
          + 344/27*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1
          - 128/9*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1*lnmqh
          )

       + qh(mu1)*qh(mu2)*eps^-2 * (
          + 32/9*FF(al,be)^2*dG^2*qhsq^-2
          )

       + qh(mu1)*qh(mu2)*eps^-1 * (
          + 64/9*FF(al,qh)^2*dG^2*qhsq^-3
          + 172/27*FF(al,be)^2*dG^2*qhsq^-2
          - 64/9*FF(al,be)^2*dG^2*qhsq^-2*lnmqh
          )

       + qh(mu1)*qh(mu2) * (
          + 256/15*S1(2)*FF(al,qh)^2*dG^2*qhsq^-3
          - 64/5*S1(2)*FF(al,be)^2*dG^2*qhsq^-2
          + 65608/135*FF(al,qh)^2*dG^2*qhsq^-3
          - 128/9*FF(al,qh)^2*dG^2*qhsq^-3*lnmqh
          - 127688/405*FF(al,be)^2*dG^2*qhsq^-2
          - 344/27*FF(al,be)^2*dG^2*qhsq^-2*lnmqh
          + 64/9*FF(al,be)^2*dG^2*qhsq^-2*lnmqh^2
          )

       + qh(mu1)*eps^-2 * (
          + 64/9*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2
          )

       + qh(mu1)*eps^-1 * (
          + 344/27*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2
          - 128/9*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh
          )

       + qh(mu1) * (
          - 256/15*S1(2)*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2
          - 159544/405*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2
          - 688/27*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh
          + 128/9*FF(mu2,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh^2
          )

       + qh(mu2)*eps^-2 * (
          + 64/9*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2
          )

       + qh(mu2)*eps^-1 * (
          + 344/27*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2
          - 128/9*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh
          )

       + qh(mu2) * (
          - 256/15*S1(2)*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2
          - 159544/405*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2
          - 688/27*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh
          + 128/9*FF(mu1,al)*FF(al,qh)*dG^2*qhsq^-2*lnmqh^2
          )

       + d_(mu1,mu2)*eps^-2 * (
          + 64/9*FF(al,qh)^2*dG^2*qhsq^-2
          - 32/9*FF(al,be)^2*dG^2*qhsq^-1
          )

       + d_(mu1,mu2)*eps^-1 * (
          + 152/27*FF(al,qh)^2*dG^2*qhsq^-2
          - 128/9*FF(al,qh)^2*dG^2*qhsq^-2*lnmqh
          - 172/27*FF(al,be)^2*dG^2*qhsq^-1
          + 64/9*FF(al,be)^2*dG^2*qhsq^-1*lnmqh
          )

       + d_(mu1,mu2) * (
          - 512/15*S1(2)*FF(al,qh)^2*dG^2*qhsq^-2
          + 64/5*S1(2)*FF(al,be)^2*dG^2*qhsq^-1
          - 356368/405*FF(al,qh)^2*dG^2*qhsq^-2
          - 304/27*FF(al,qh)^2*dG^2*qhsq^-2*lnmqh
          + 128/9*FF(al,qh)^2*dG^2*qhsq^-2*lnmqh^2
          + 127688/405*FF(al,be)^2*dG^2*qhsq^-1
          + 344/27*FF(al,be)^2*dG^2*qhsq^-1*lnmqh
          - 64/9*FF(al,be)^2*dG^2*qhsq^-1*lnmqh^2
          )

       - 256/15*S1(2)*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1
          - 8*FF(mu1,qh)*FF(mu2,qh)*dG^2*qhsq^-2
          - 159544/405*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1
          - 688/27*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1*lnmqh
          + 128/9*FF(mu1,al)*FF(mu2,al)*dG^2*qhsq^-1*lnmqh^2
         ;
         


